Electromagnetic Modeling of Deformation-Based Pinching Antennas

Pinching-antenna systems (PAS) rely on local perturbations of a guiding structure to radiate part of the guided electromagnetic energy, making the physical response of the resulting pinching antenna (PA) fundamental to both guided-wave propagation and free-space radiation. To capture this coupled behavior, we develop an electromagnetic model of a finite deformation-based PA that directly relates the applied waveguide perturbation to its complex reflection and transmission responses and three-dimensional radiation characteristics. Full-wave MEEP simulations validate the model and demonstrate how the pinching ratio and pinched-section length jointly affect the transmitted power and phase, radiation power-fraction, and radiation pattern, thereby establishing PA geometry as a degree of freedom for controlling the radiation response. Importantly, this geometric dependence extends to communication performance, as the received signal-to-noise ratio (SNR) results reveal that neither minimizing the PA--user distance nor maximizing the radiation power-fraction necessarily yields the highest SNR, since the applied perturbation also determines the realized gain toward the user.

==> MEEP_S11_power_L02lambda.dat <==
kappa	value
0.75	0.000114352459
0.76000000000000001	0.000149169081
0.77000000000000002	0.000160896678
0.78000000000000003	0.00021038266199999999
0.79000000000000004	0.00016693107100000001
0.80000000000000004	0.00020840226699999999
0.81000000000000005	0.000248454544
0.81999999999999995	0.00027992747300000003
0.82999999999999996	0.00030986783000000001
0.83999999999999997	0.00031186006199999998
0.84999999999999998	0.00032392401799999999
0.85999999999999999	0.000326192677
0.87	0.00032109722299999998
0.88	0.00027144355300000002
0.89000000000000001	0.00025355416899999999
0.90000000000000002	0.000215586428
0.91000000000000003	0.00019115188499999999
0.92000000000000004	0.000157069412
0.93000000000000005	0.000143146394
0.93999999999999995	0.00011448380100000001
0.94999999999999996	8.74687242e-05
0.95999999999999996	6.1660428100000005e-05
0.96999999999999997	3.0204687300000002e-05
0.97999999999999998	1.09758066e-05
0.98999999999999999	3.06277392e-06
1	1.23889866e-07


==> MEEP_S11_power_L04lambda.dat <==
kappa	value
0.75	0.0022438834599999998
0.76000000000000001	0.0023390830900000001
0.77000000000000002	0.0024503046599999999
0.78000000000000003	0.0021441726199999999
0.79000000000000004	0.00237709459
0.80000000000000004	0.0022960796699999998
0.81000000000000005	0.0015534069999999999
0.81999999999999995	0.0013763533699999999
0.82999999999999996	0.00094960427500000004
0.83999999999999997	0.00089746497199999996
0.84999999999999998	0.00072023761200000003
0.85999999999999999	0.00055776226899999996
0.87	0.00041976467300000001
0.88	0.00016120143699999999
0.89000000000000001	7.4258160300000005e-05
0.90000000000000002	2.6396413199999999e-05
0.91000000000000003	1.2497205999999999e-05
0.92000000000000004	3.7586791700000002e-06
0.93000000000000005	9.0428603800000003e-07
0.93999999999999995	1.09842979e-07
0.94999999999999996	2.55141067e-07
0.95999999999999996	2.6039447800000001e-07
0.96999999999999997	1.98785825e-06
0.97999999999999998	8.3320795999999997e-08
0.98999999999999999	1.07825717e-06
1	6.2382237899999999e-06


==> MEEP_S11_power_L10lambda.dat <==
kappa	value
0.75	0.00069376486500000005
0.76000000000000001	0.0014006730500000001
0.77000000000000002	0.0020682510499999999
0.78000000000000003	0.00220012452
0.79000000000000004	0.0025433179699999998
0.80000000000000004	0.0022380060200000002
0.81000000000000005	0.0010733496700000001
0.81999999999999995	0.00054026806800000005
0.82999999999999996	8.9345650900000002e-05
0.83999999999999997	1.57891103e-06
0.84999999999999998	7.4588763700000007e-05
0.85999999999999999	0.00027367939199999999
0.87	0.00047823113900000001
0.88	0.00043800280399999998
0.89000000000000001	0.00030790420400000001
0.90000000000000002	0.00017994351500000001
0.91000000000000003	0.000105849251
0.92000000000000004	4.1788653700000001e-05
0.93000000000000005	1.5584049599999999e-05
0.93999999999999995	2.0239663199999998e-06
0.94999999999999996	3.1139082600000002e-07
0.95999999999999996	4.39573389e-06
0.96999999999999997	1.2409284900000001e-05
0.97999999999999998	6.9250284499999998e-07
0.98999999999999999	2.66310977e-06
1	1.23535701e-07


==> MEEP_S21_phase_rad_L02lambda.dat <==
kappa	value
0.75	5.5069102710599998
0.76000000000000001	5.4457397497790003
0.77000000000000002	5.3805062520979998
0.78000000000000003	5.312534622546
0.79000000000000004	5.2428124696409997
0.80000000000000004	5.1807363947500003
0.81000000000000005	5.1100774992010001
0.81999999999999995	5.0463757635580002
0.82999999999999996	4.9780453344540003
0.83999999999999997	4.908431919052
0.84999999999999998	4.8420948409589997
0.85999999999999999	4.7744722720199997
0.87	4.7069662928209999
0.88	4.6304641728179998
0.89000000000000001	4.5642479849550002
0.90000000000000002	4.501980623723
0.91000000000000003	4.4382033257950004
0.92000000000000004	4.3751537603530002
0.93000000000000005	4.3104772338880002
0.93999999999999995	4.2441571483200002
0.94999999999999996	4.1768790166179999
0.95999999999999996	4.1085274899739996
0.96999999999999997	4.0357259322420003
0.97999999999999998	3.9666883690289998
0.98999999999999999	3.8994058565510001
1	3.8333040767659998


==> MEEP_S21_phase_rad_L04lambda.dat <==
kappa	value
0.75	4.6899131082909999
0.76000000000000001	4.5728652461800001
0.77000000000000002	4.4498795732409997
0.78000000000000003	4.3221581413620003
0.79000000000000004	4.1933260517609998
0.80000000000000004	4.0717693322399997
0.81000000000000005	3.940125988453
0.81999999999999995	3.8142190008650001
0.82999999999999996	3.6821503028859999
0.83999999999999997	3.5458929717809999
0.84999999999999998	3.4130395039570001
0.85999999999999999	3.2771235068950002
0.87	3.1409850850719998
0.88	2.9959801812100002
0.89000000000000001	2.8595199730330001
0.90000000000000002	2.7313263074190002
0.91000000000000003	2.6019127090179999
0.92000000000000004	2.47292097415
0.93000000000000005	2.342299398467
0.93999999999999995	2.2080149875489998
0.94999999999999996	2.0716784010430001
0.95999999999999996	1.933137655678
0.96999999999999997	1.788614214853
0.97999999999999998	1.648688185953
0.98999999999999999	1.512929909059
1	1.379542400154


==> MEEP_S21_phase_rad_L10lambda.dat <==
kappa	value
0.75	2.3297804303869998
0.76000000000000001	2.0414163739000002
0.77000000000000002	1.7404610950549999
0.78000000000000003	1.427349220979
0.79000000000000004	1.114962728429
0.80000000000000004	0.80744102875500001
0.81000000000000005	0.48526506017799997
0.81999999999999995	0.16464055526499999
0.82497542820000003	0
NaN	NaN
0.82497542820000003	6.2831853071800001
0.82999999999999996	6.1169185519739999
0.83999999999999997	5.7772789281590002
0.84999999999999998	5.4381368383730004
0.85999999999999999	5.0914593750619996
0.87	4.744549549087
0.88	4.3912612585349997
0.89000000000000001	4.0492138832039997
0.90000000000000002	3.7213226989030002
0.91000000000000003	3.393488621775
0.92000000000000004	3.0656636727189999
0.93000000000000005	2.7337904673689999
0.93999999999999995	2.3961641506600002
0.94999999999999996	2.0534373936999999
0.95999999999999996	1.7054574801810001
0.96999999999999997	1.3508535307680001
0.97999999999999998	0.98921490788699995
0.98999999999999999	0.64971708509299997
1	0.31810841912400001


==> MEEP_S21_power_L02lambda.dat <==
kappa	value
0.75	0.82708856200000003
0.76000000000000001	0.84264819000000002
0.77000000000000002	0.85769227100000001
0.78000000000000003	0.872495943
0.79000000000000004	0.88578374500000001
0.80000000000000004	0.89803242800000005
0.81000000000000005	0.90995258700000003
0.81999999999999995	0.92076031800000002
0.82999999999999996	0.93095395400000003
0.83999999999999997	0.94047617900000002
0.84999999999999998	0.949105321
0.85999999999999999	0.95702238799999995
0.87	0.96412515200000004
0.88	0.97047236400000003
0.89000000000000001	0.97597940699999997
0.90000000000000002	0.98063497300000002
0.91000000000000003	0.98465599800000003
0.92000000000000004	0.98811142699999999
0.93000000000000005	0.99108605699999996
0.93999999999999995	0.993573445
0.94999999999999996	0.99560778000000005
0.95999999999999996	0.997224161
0.96999999999999997	0.99852153300000002
0.97999999999999998	0.99935046400000005
0.98999999999999999	0.99981973599999996
1	0.99999868000000003


==> MEEP_S21_power_L04lambda.dat <==
kappa	value
0.75	0.80608417700000001
0.76000000000000001	0.82765528600000005
0.77000000000000002	0.84788366999999998
0.78000000000000003	0.867430857
0.79000000000000004	0.88400169200000001
0.80000000000000004	0.89947607699999998
0.81000000000000005	0.91414886799999995
0.81999999999999995	0.92699802799999997
0.82999999999999996	0.93872017600000002
0.83999999999999997	0.94879424499999998
0.84999999999999998	0.95786914300000003
0.85999999999999999	0.96578951000000002
0.87	0.97252265400000004
0.88	0.97816094799999997
0.89000000000000001	0.98264910400000005
0.90000000000000002	0.98643300499999997
0.91000000000000003	0.98954070299999997
0.92000000000000004	0.99208142600000004
0.93000000000000005	0.99425969599999997
0.93999999999999995	0.99593532500000004
0.94999999999999996	0.99726152800000001
0.95999999999999996	0.99828831600000001
0.96999999999999997	0.99906666899999996
0.97999999999999998	0.99956917899999997
0.98999999999999999	0.99985372100000003
1	0.99995285199999995


==> MEEP_S21_power_L10lambda.dat <==
kappa	value
0.75	0.85485356999999995
0.76000000000000001	0.87106606399999997
0.77000000000000002	0.88491820600000004
0.78000000000000003	0.89768711000000001
0.79000000000000004	0.90793278899999996
0.80000000000000004	0.917677505
0.81000000000000005	0.92760409799999999
0.81999999999999995	0.93617384100000001
0.82999999999999996	0.94428264699999998
0.83999999999999997	0.95166135200000002
0.84999999999999998	0.95853362799999997
0.85999999999999999	0.96493537500000004
0.87	0.97082698300000003
0.88	0.97628947700000002
0.89000000000000001	0.98099946800000004
0.90000000000000002	0.98510706400000003
0.91000000000000003	0.98851993800000004
0.92000000000000004	0.99132202400000002
0.93000000000000005	0.99363230800000002
0.93999999999999995	0.99542781499999999
0.94999999999999996	0.99683037900000004
0.95999999999999996	0.997903545
0.96999999999999997	0.99869524399999998
0.97999999999999998	0.99946666900000003
0.98999999999999999	0.99982389199999999
1	0.99999811500000002


==> MEEP_efficiency_balance_L02lambda.dat <==
kappa	value
0.75	0.17279708554099993
0.76000000000000001	0.15720264091899994
0.77000000000000002	0.14214683232199998
0.78000000000000003	0.12729367433799998
0.79000000000000004	0.11404932392900002
0.80000000000000004	0.10175916973299992
0.81000000000000005	0.089798958455999944
0.81999999999999995	0.078959754526999992
0.82999999999999996	0.068736178169999995
0.83999999999999997	0.059211960937999963
0.84999999999999998	0.050570754982000032
0.85999999999999999	0.042651419323000095
0.87	0.035553750776999959
0.88	0.029256192446999951
0.89000000000000001	0.023767038831000065
0.90000000000000002	0.019149440571999965
0.91000000000000003	0.015152850115000005
0.92000000000000004	0.011731503588000014
0.93000000000000005	0.0087707966059999976
0.93999999999999995	0.0063120711990000133
0.94999999999999996	0.0043047512757999895
0.95999999999999996	0.0027141785719000389
0.96999999999999997	0.0014482623127000105
0.97999999999999998	0.00063856019339991743
0.98999999999999999	0.00017720122608000377
1	1.1961101339386104e-06


==> MEEP_efficiency_balance_L04lambda.dat <==
kappa	value
0.75	0.19167193953999995
0.76000000000000001	0.17000563090999998
0.77000000000000002	0.14966602534000006
0.78000000000000003	0.13042497038
0.79000000000000004	0.11362121340999998
0.80000000000000004	0.098227843330000009
0.81000000000000005	0.084297725000000101
0.81999999999999995	0.071625618630000054
0.82999999999999996	0.060330219724999967
0.83999999999999997	0.050308290027999969
0.84999999999999998	0.041410619387999947
0.85999999999999999	0.033652727731000032
0.87	0.02705758132699998
0.88	0.021677850562999978
0.89000000000000001	0.017276637839699904
0.90000000000000002	0.013540598586800012
0.91000000000000003	0.010446799793999983
0.92000000000000004	0.0079148153208299377
0.93000000000000005	0.005739399713961979
0.93999999999999995	0.0040645651570209163
0.94999999999999996	0.0027382168589329403
0.95999999999999996	0.0017114236055220111
0.96999999999999997	0.00093134314175002952
0.97999999999999998	0.0004307376792039852
0.98999999999999999	0.00014520074282997619
1	4.0909776210074078e-05


==> MEEP_efficiency_balance_L10lambda.dat <==
kappa	value
0.75	0.1444526651350001
0.76000000000000001	0.12753326295
0.77000000000000002	0.11301354294999999
0.78000000000000003	0.10011276548000003
0.79000000000000004	0.089523893030000079
0.80000000000000004	0.080084488979999979
0.81000000000000005	0.071322552330000066
0.81999999999999995	0.063285890931999988
0.82999999999999996	0.055628007349100006
0.83999999999999997	0.048337069088969953
0.84999999999999998	0.041391783236299995
0.85999999999999999	0.034790945608000001
0.87	0.028694785860999938
0.88	0.023272520196000013
0.89000000000000001	0.018692627796000005
0.90000000000000002	0.01471299248500002
0.91000000000000003	0.011374212748999968
0.92000000000000004	0.0086361873463000061
0.93000000000000005	0.0063521079503999767
0.93999999999999995	0.0045701610336800202
0.94999999999999996	0.0031693096091739426
0.95999999999999996	0.0020920592661100024
0.96999999999999997	0.0012923467151000345
0.97999999999999998	0.00053263849715501355
0.98999999999999999	0.0001734448902299679
1	1.7614642989771667e-06


==> MODEL_S11_power_L02lambda.dat <==
kappa	value
0.75	0.0013663621197557768
0.755	0.0013754779032479074
0.76000000000000001	0.0013780584719348067
0.76500000000000001	0.0013741561870380704
0.77000000000000002	0.0013638990816798803
0.77500000000000002	0.0013474872678395681
0.78000000000000003	0.0013251882610420323
0.78500000000000003	0.0012973313302511438
0.79000000000000004	0.0012643009987849943
0.79500000000000004	0.0012265298371138083
0.80000000000000004	0.001184490699499752
0.80500000000000005	0.0011386885646206088
0.81000000000000005	0.0010896521439726888
0.81499999999999995	0.0010379254218954317
0.82000000000000006	0.00098405928720107024
0.82499999999999996	0.00092860340891570204
0.82999999999999996	0.00087209849782680254
0.83499999999999996	0.00081506908177681077
0.83999999999999997	0.00075801690640287618
0.84499999999999997	0.00070141505486224478
0.84999999999999998	0.00064570286037221461
0.85499999999999998	0.0005912816652110022
0.85999999999999999	0.00053851145887923884
0.86499999999999999	0.0004877084080039151
0.87	0.00043914327093604022
0.875	0.00039304067180220663
0.88	0.00034957919224069665
0.88500000000000001	0.00030889222454555647
0.89000000000000001	0.00027106951770574641
0.89500000000000002	0.00023615933799940754
0.90000000000000002	0.00020417115857137823
0.90500000000000003	0.00017507878752016177
0.91000000000000003	0.00014882384183291552
0.91500000000000004	0.00012531947438727001
0.92000000000000004	0.00010445426339526316
0.92500000000000004	8.6096177668055815e-05
0.92999999999999994	7.0096536726769028e-05
0.93500000000000005	5.6293891782283596e-05
0.93999999999999995	4.4517761659764285e-05
0.94499999999999995	3.4592166557398899e-05
0.94999999999999996	2.6338911816953282e-05
0.95499999999999996	1.958058336228061e-05
0.95999999999999996	1.4143225919607302e-05
0.96499999999999997	9.8586842865990447e-06
0.96999999999999997	6.5665966391540187e-06
0.97499999999999998	4.1160369565623129e-06
0.97999999999999998	2.366810991394302e-06
0.98499999999999999	1.1904167280290083e-06
0.98999999999999999	4.7068588407050436e-07
0.995	1.0412769846366836e-07
1	2.0123647426738037e-60


==> MODEL_S11_power_L04lambda.dat <==
kappa	value
0.75	0.0027735333584653463
0.755	0.0026066498087036617
0.76000000000000001	0.0024284258255532665
0.76500000000000001	0.0022418010079382346
0.77000000000000002	0.0020498003442746791
0.77500000000000002	0.0018554569131165074
0.78000000000000003	0.0016617351384389106
0.78500000000000003	0.0014714572419704153
0.79000000000000004	0.001287235429185117
0.79500000000000004	0.0011114121238447005
0.80000000000000004	0.00094601023720306552
0.80500000000000005	0.00079269503746649654
0.81000000000000005	0.00065274869333187334
0.81499999999999995	0.00052705802796365706
0.82000000000000006	0.00041611546466451921
0.82499999999999996	0.00032003260191855096
0.82999999999999996	0.00023856535161426845
0.83499999999999996	0.00017114913544909638
0.83999999999999997	0.00011694228169319551
0.84499999999999997	7.4875512874545639e-05
0.84999999999999998	4.370527334799676e-05
0.85499999999999998	2.206861608833352e-05
0.85999999999999999	8.5374461228280984e-06
0.86499999999999999	1.6700933415391542e-06
0.87	5.8445113714164432e-08
0.875	2.3691905429586273e-06
0.88	7.3780926623828644e-06
0.88500000000000001	1.3996590984558167e-05
0.89000000000000001	2.1290423749284642e-05
0.89500000000000002	2.849032783235506e-05
0.90000000000000002	3.4995208124478066e-05
0.90500000000000003	4.036845399151445e-05
0.91000000000000003	4.4328308763639845e-05
0.91500000000000004	4.6733363256931128e-05
0.92000000000000004	4.7564344241866662e-05
0.92500000000000004	4.6903405019275952e-05
0.92999999999999994	4.4912102420933659e-05
0.93500000000000005	4.1809169681315845e-05
0.93999999999999995	3.7849076670947622e-05
0.94499999999999995	3.3302218110446954e-05
0.94999999999999996	2.8437397347817561e-05
0.95499999999999996	2.3507088775697951e-05
0.95999999999999996	1.8735776164653209e-05
0.96499999999999997	1.4311486110274032e-05
0.96999999999999997	1.0380473197296131e-05
0.97499999999999998	7.0448723801736344e-06
0.97999999999999998	4.3630187539670356e-06
0.98499999999999999	2.3520478560454866e-06
0.98999999999999999	9.9233165988847401e-07
0.995	2.3327577825056499e-07
1	2.0152147021708001e-60


==> MODEL_S11_power_L10lambda.dat <==
kappa	value
0.75	0.0018591424780341078
0.755	0.0021228409540065426
0.76000000000000001	0.002297351235711871
0.76500000000000001	0.0023679654802218021
0.77000000000000002	0.0023301855064805452
0.77500000000000002	0.0021898725678328726
0.78000000000000003	0.0019623297311223546
0.78500000000000003	0.0016704091482760426
0.79000000000000004	0.0013418523671607399
0.79500000000000004	0.0010061687709168412
0.80000000000000004	0.00069142048156208013
0.80500000000000005	0.00042129922198462548
0.81000000000000005	0.00021284493081468483
0.81499999999999995	7.5069066345694586e-05
0.82000000000000006	8.6189025875956716e-06
0.82499999999999996	6.4724947781180194e-06
0.82999999999999996	5.5511767871078758e-05
0.83499999999999996	0.00013870707844359793
0.83999999999999997	0.00023757848897809777
0.84499999999999997	0.00033458539776575022
0.84999999999999998	0.00041513529943466951
0.85499999999999998	0.00046898368528674404
0.85999999999999999	0.00049090403989941181
0.86499999999999999	0.00048062098257084729
0.87	0.00044210329402521022
0.875	0.00038239273673214795
0.88	0.0003101900396516078
0.88500000000000001	0.00023442769597459731
0.89000000000000001	0.00016303260666149883
0.89500000000000002	0.00010202751331290583
0.90000000000000002	5.5049771090959585e-05
0.90500000000000003	2.3292223591503002e-05
0.91000000000000003	5.8060716198535787e-06
0.91500000000000004	5.9232657050136686e-08
0.92000000000000004	2.6210542833401223e-06
0.92500000000000004	9.8458612651521513e-06
0.92999999999999994	1.8449866821811502e-05
0.93500000000000005	2.5911634066462702e-05
0.93999999999999995	3.0667379015001204e-05
0.94499999999999995	3.2111151511782041e-05
0.94999999999999996	3.0440172139477158e-05
0.95499999999999996	2.6403662538155551e-05
0.95999999999999996	2.1018397987422269e-05
0.96499999999999997	1.5307372419871086e-05
0.96999999999999997	1.0102620584140895e-05
0.97499999999999998	5.9335557730178756e-06
0.97999999999999998	3.0023862930255876e-06
0.98499999999999999	1.2318113642470498e-06
0.98999999999999999	3.5959972385828548e-07
0.995	5.0723488662127224e-08
1	2.01036231708952e-60


==> MODEL_S21_phase_rad_L02lambda.dat <==
kappa	value
0.75	5.507379007205774
0.755	5.4760145042202328
0.76000000000000001	5.4444321041982686
0.76500000000000001	5.4126394354533636
0.77000000000000002	5.3806442733222255
0.77500000000000002	5.348454531674526
0.78000000000000003	5.3160782539794553
0.78500000000000003	5.2835236039632534
0.79000000000000004	5.2507988558511016
0.79500000000000004	5.2179123841746913
0.80000000000000004	5.1848726532103715
0.80500000000000005	5.1516882060382496
0.81000000000000005	5.1183676532646283
0.81499999999999995	5.0849196614429246
0.82000000000000006	5.0513529412371057
0.82499999999999996	5.0176762353772117
0.82999999999999996	4.9838983064623132
0.83499999999999996	4.950027924670632
0.83999999999999997	4.9160738554415895
0.84499999999999997	4.8820448471874585
0.84999999999999998	4.8479496191276521
0.85499999999999998	4.8137968492713394
0.85999999999999999	4.7795951626578272
0.86499999999999999	4.745353119894439
0.87	4.7110792060623234
0.875	4.6767818200467186
0.88	4.6424692643443333
0.88500000000000001	4.6081497353944378
0.89000000000000001	4.5738313144723532
0.89500000000000002	4.5395219591868798
0.90000000000000002	4.5052294955816494
0.90500000000000003	4.4709616108975068
0.91000000000000003	4.436725846969459
0.91500000000000004	4.4025295942784535
0.92000000000000004	4.3683800866489282
0.92500000000000004	4.3342843965796645
0.92999999999999994	4.300249431189763
0.93500000000000005	4.2662819287559319
0.93999999999999995	4.2323884558124627
0.94499999999999995	4.1985754047821722
0.94999999999999996	4.164848992098543
0.95499999999999996	4.1312152567935225
0.95999999999999996	4.0976800594960778
0.96499999999999997	4.0642490818146522
0.96999999999999997	4.0309278260631549
0.97499999999999998	3.9977216152896862
0.97999999999999998	3.9646355935809732
0.98499999999999999	3.9316747266000904
0.98999999999999999	3.8988438023371206
0.995	3.86614743204137
1	3.8335900513162309


==> MODEL_S21_phase_rad_L04lambda.dat <==
kappa	value
0.75	4.6671149624975126
0.755	4.6085009830801003
0.76000000000000001	4.5492964070644906
0.76500000000000001	4.4895154367644992
0.77000000000000002	4.4291730371773177
0.77500000000000002	4.3682849213355972
0.78000000000000003	4.3068675281958742
0.78500000000000003	4.2449379933496116
0.79000000000000004	4.1825141129832666
0.79500000000000004	4.1196143016927014
0.80000000000000004	4.0562575450969449
0.80500000000000005	3.9924633481847418
0.81000000000000005	3.9282516805202947
0.81499999999999995	3.8636429194621962
0.82000000000000006	3.7986577925555887
0.82499999999999996	3.7333173202084611
0.82999999999999996	3.6676427596667871
0.83499999999999996	3.6016555511660018
0.83999999999999997	3.535377266969173
0.84499999999999997	3.4688295637914384
0.84999999999999998	3.4020341389752127
0.85499999999999998	3.3350126904440929
0.85999999999999999	3.267786880440847
0.86499999999999999	3.200378302750567
0.87	3.1328084530359761
0.875	3.0650987017863502
0.88	2.997270269315103
0.88500000000000001	2.9293442022117762
0.89000000000000001	2.8613413506601519
0.89500000000000002	2.7932823460977638
0.90000000000000002	2.7251875786975068
0.90500000000000003	2.6570771743787773
0.91000000000000003	2.5889709710181523
0.91500000000000004	2.5208884937612881
0.92000000000000004	2.4528489294190896
0.92500000000000004	2.3848711000583127
0.92999999999999994	2.3169734360072494
0.93500000000000005	2.249173948590196
0.93999999999999995	2.1814902029777317
0.94499999999999995	2.1139392915924917
0.94999999999999996	2.0465378085276225
0.95499999999999996	1.9793018254720123
0.95999999999999996	1.9122468695622203
0.96499999999999997	1.845387903600421
0.96999999999999997	1.7787393089953627
0.97499999999999998	1.7123148717130428
0.97999999999999998	1.6461277714711211
0.98499999999999999	1.5801905742941393
0.98999999999999999	1.5145152285022305
0.995	1.4491130640972021
1	1.3839947954528757


==> MODEL_S21_phase_rad_L10lambda.dat <==
kappa	value
0.75	2.2305666750506368
0.755	2.0889318961459651
0.76000000000000001	1.9452964434316364
0.76500000000000001	1.7996972488918106
0.77000000000000002	1.6521755484479559
0.77500000000000002	1.5027784354353078
0.78000000000000003	1.3515602102638129
0.78500000000000003	1.1985833485171116
0.79000000000000004	1.0439189434646547
0.79500000000000004	0.88764653270025895
0.80000000000000004	0.72985328714792796
0.80500000000000005	0.57063261448639324
0.81000000000000005	0.41008229944272945
0.81499999999999995	0.24830235917012564
0.82000000000000006	0.085392824679269494
0.82260437415934518	0
NaN	NaN
0.82260437415934518	6.2831853071795862
0.82499999999999996	6.2046369708454563
0.82999999999999996	6.0397583426004662
0.83499999999999996	5.8740313262433252
0.83999999999999997	5.7075391975795755
0.84499999999999997	5.5403592580715806
0.84999999999999998	5.3725631529818809
0.85499999999999998	5.2042175633419365
0.85999999999999999	5.0353851255739777
0.86499999999999999	4.8661254243758965
0.87	4.6964959188971562
0.875	4.5265526941479806
0.88	4.3563509726266965
0.88500000000000001	4.1859453675921774
0.89000000000000001	4.0153899018083283
0.89500000000000002	3.8447378479295384
0.90000000000000002	3.6740414648661384
0.90500000000000003	3.5033517080444785
0.91000000000000003	3.3327179807796208
0.91500000000000004	3.1621879740214123
0.92000000000000004	2.9918076163943521
0.92500000000000004	2.8216211313740232
0.92999999999999994	2.6516711778823892
0.93500000000000005	2.4819990375170864
0.93999999999999995	2.3126448072613588
0.94499999999999995	2.1436475603353142
0.94999999999999996	1.9750454479252095
0.95499999999999996	1.8068757282881924
0.95999999999999996	1.6391747239085981
0.96499999999999997	1.4719777198751007
0.96999999999999997	1.3053188250833587
0.97499999999999998	1.1392308216000302
0.97999999999999998	0.97374502660264317
0.98499999999999999	0.80889118638267832
0.98999999999999999	0.64469741470057862
0.995	0.48119017956324961
1	0.31839433504240172


==> MODEL_S21_power_L02lambda.dat <==
kappa	value
0.75	0.8420903784940994
0.755	0.84982965140651201
0.76000000000000001	0.85739250444322246
0.76500000000000001	0.86477247222771447
0.77000000000000002	0.87196355445147633
0.77500000000000002	0.87896023857306449
0.78000000000000003	0.88575752028320331
0.78500000000000003	0.89235092156289475
0.79000000000000004	0.89873650618918743
0.79500000000000004	0.90491089255970514
0.80000000000000004	0.91087126369603788
0.80500000000000005	0.91661537433093165
0.81000000000000005	0.92214155499027239
0.81499999999999995	0.92744871300765175
0.82000000000000006	0.93253633043519946
0.82499999999999996	0.93740445884164547
0.82999999999999996	0.94205371101864843
0.83499999999999996	0.94648524964678604
0.83999999999999997	0.95070077300415745
0.84499999999999997	0.95470249783375305
0.84999999999999998	0.95849313950962556
0.85499999999999998	0.96207588968537283
0.85999999999999999	0.96545439161839941
0.86499999999999999	0.96863271340243651
0.87	0.97161531935567313
0.875	0.97440703983205945
0.88	0.9770130397374559
0.88500000000000001	0.97943878604243906
0.89000000000000001	0.98169001458924177
0.89500000000000002	0.98377269649035237
0.90000000000000002	0.98569300441704744
0.90500000000000003	0.98745727906053027
0.91000000000000003	0.98907199604588425
0.91500000000000004	0.99054373355681691
0.92000000000000004	0.99187914091296103
0.92500000000000004	0.99308490831929297
0.92999999999999994	0.99416773798287494
0.93500000000000005	0.9951343167663147
0.93999999999999995	0.995991290519876
0.94499999999999995	0.99674524020644806
0.94999999999999996	0.99740265990575006
0.95499999999999996	0.99796993675578449
0.95999999999999996	0.99845333286451243
0.96499999999999997	0.99885896919802941
0.96999999999999997	0.99919281142887706
0.97499999999999998	0.99946065770691572
0.97999999999999998	0.99966812829574414
0.98499999999999999	0.99982065700181777
0.98999999999999999	0.99992348430896127
0.995	0.99998165212021284
1	1.0000000000000009


==> MODEL_S21_power_L04lambda.dat <==
kappa	value
0.75	0.82209091896243924
0.755	0.83294419930284702
0.76000000000000001	0.84346288740509312
0.76500000000000001	0.85363267237279528
0.77000000000000002	0.8634407578983796
0.77500000000000002	0.87287598568808367
0.78000000000000003	0.88192894548146206
0.78500000000000003	0.89059206830344462
0.79000000000000004	0.8988596998280598
0.79500000000000004	0.90672815111535077
0.80000000000000004	0.91419572447721376
0.80500000000000005	0.92126271291377759
0.81000000000000005	0.92793137229476053
0.81499999999999995	0.93420586628159064
0.82000000000000006	0.94009218482241952
0.82499999999999996	0.94559803787093111
0.82999999999999996	0.95073272673633968
0.83499999999999996	0.9555069961310575
0.83999999999999997	0.95993287051109866
0.84499999999999997	0.96402347868381821
0.84999999999999998	0.96779287086163179
0.85499999999999998	0.97125583240033708
0.85999999999999999	0.97442769832230902
0.86499999999999999	0.97732417247624381
0.87	0.9799611547867193
0.875	0.98235457956099115
0.88	0.9845202672627168
0.88500000000000001	0.98647379156741022
0.89000000000000001	0.98823036291056476
0.89500000000000002	0.98980472915264417
0.90000000000000002	0.99121109344543079
0.90500000000000003	0.99246304889137826
0.91000000000000003	0.99357352918659159
0.91500000000000004	0.99455477410115878
0.92000000000000004	0.99541830840881929
0.92500000000000004	0.99617493271638602
0.92999999999999994	0.99683472456118827
0.93500000000000005	0.99740704813381731
0.93999999999999995	0.99790057103325891
0.94499999999999995	0.99832328656101077
0.94999999999999996	0.99868254019774216
0.95499999999999996	0.99898505906730373
0.95999999999999996	0.9992369833703747
0.96499999999999997	0.99944389894789609
0.96999999999999997	0.99961087030936824
0.97499999999999998	0.99974247362258983
0.97999999999999998	0.99984282930451496
0.98499999999999999	0.99991563397544925
0.98999999999999999	0.99996419163660855
0.995	0.99999144400613904
1	1.0000000000000009


==> MODEL_S21_power_L10lambda.dat <==
kappa	value
0.75	0.86995402305343639
0.755	0.8783137019273819
0.76000000000000001	0.88606838770463259
0.76500000000000001	0.8932829394700349
0.77000000000000002	0.90001607462308431
0.77500000000000002	0.90631859980076712
0.78000000000000003	0.91223272767204799
0.78500000000000003	0.91779243496320384
0.79000000000000004	0.92302469657898867
0.79500000000000004	0.92795133104266592
0.80000000000000004	0.93259112713630576
0.80500000000000005	0.93696190110876709
0.81000000000000005	0.9410821629896452
0.81499999999999995	0.944972146826635
0.82000000000000006	0.94865407200861895
0.82499999999999996	0.95215163312507434
0.82999999999999996	0.95548884214053631
0.83499999999999996	0.95868844787986129
0.83999999999999997	0.96177021795861273
0.84499999999999997	0.96474937955924922
0.84999999999999998	0.96763547909553838
0.85499999999999998	0.97043184598969989
0.85999999999999999	0.97313574694079841
0.86499999999999999	0.97573921107848549
0.87	0.97823040960885377
0.875	0.98059539972187826
0.88	0.98282000108159928
0.88500000000000001	0.98489156830902669
0.89000000000000001	0.98680045293018415
0.89500000000000002	0.98854100637174869
0.90000000000000002	0.99011205068060903
0.90500000000000003	0.99151682249093565
0.91000000000000003	0.99276246549921632
0.91500000000000004	0.99385919708579018
0.92000000000000004	0.99481929994360185
0.92500000000000004	0.99565608885275347
0.92999999999999994	0.99638297989615232
0.93500000000000005	0.997012751525161
0.93999999999999995	0.99755704250668553
0.94499999999999995	0.99802608916556645
0.94999999999999996	0.9984286700204511
0.95499999999999996	0.99877220388864396
0.95999999999999996	0.99906293901275911
0.96499999999999997	0.99930617443376801
0.96999999999999997	0.99950646756455419
0.97499999999999998	0.99966779958055429
0.97999999999999998	0.99979368862601969
0.98499999999999999	0.99988725639085807
0.98999999999999999	0.99995126397981959
0.995	0.99998813721888524
1	1.0000000000000009


==> MODEL_efficiency_farfield_L02lambda.dat <==
kappa	value
0.75	0.15815745487016905
0.755	0.15242701010961165
0.76000000000000001	0.14661352696802812
0.76500000000000001	0.14074173882092106
0.77000000000000002	0.1348354766098199
0.77500000000000002	0.12891757169885659
0.78000000000000003	0.12300977177385651
0.78500000000000003	0.11713266956658008
0.79000000000000004	0.11130564410135453
0.79500000000000004	0.10554681408418629
0.80000000000000004	0.099873002987501458
0.80500000000000005	0.094299715326321629
0.81000000000000005	0.088841123571765462
0.81499999999999995	0.083510065105788941
0.82000000000000006	0.078318048585822198
0.82499999999999996	0.073275269059078593
0.82999999999999996	0.068390631143195546
0.83499999999999996	0.063671779572281179
0.83999999999999997	0.059125136395081643
0.84499999999999997	0.054755944104448132
0.84999999999999998	0.050568313975577213
0.85499999999999998	0.046565278891793516
0.85999999999999999	0.04274884994569049
0.86499999999999999	0.039120076114583797
0.87	0.035679106327128479
0.875	0.032425253259807899
0.88	0.029357058228750618
0.88500000000000001	0.02647235657344274
0.89000000000000001	0.023768342964148634
0.89500000000000002	0.021241636103963995
0.90000000000000002	0.018888342338227289
0.90500000000000003	0.016704117729792165
0.91000000000000003	0.014684228204733847
0.91500000000000004	0.012823607422257761
0.92000000000000004	0.011116912071530864
0.92500000000000004	0.0095585743475341493
0.92999999999999994	0.0081428514067474946
0.93500000000000005	0.0068638716509451482
0.93999999999999995	0.0057156777329756435
0.94499999999999995	0.0046922662216193648
0.94999999999999996	0.0037876239029414008
0.95499999999999996	0.0029957607327063974
0.95999999999999996	0.0023107394878784321
0.96499999999999997	0.0017267021951143384
0.96999999999999997	0.0012378934400098082
0.97499999999999998	0.00083868068285109529
0.97999999999999998	0.00052357172474326867
0.98499999999999999	0.00028722948229694913
0.98999999999999999	0.00012448423980183768
0.995	3.0343555149521765e-05
1	0


==> MODEL_efficiency_farfield_L04lambda.dat <==
kappa	value
0.75	0.19867039443395507
0.755	0.18803735491202953
0.76000000000000001	0.17754616581921825
0.76500000000000001	0.16723814418816391
0.77000000000000002	0.15715088470039096
0.77500000000000002	0.14731816179550042
0.78000000000000003	0.13776986967986329
0.78500000000000003	0.1285319997389652
0.79000000000000004	0.1196266547605626
0.79500000000000004	0.11107209918793283
0.80000000000000004	0.10288284434497123
0.80500000000000005	0.09506976719215833
0.81000000000000005	0.087640260723789554
0.81499999999999995	0.080598413611843348
0.82000000000000006	0.07394521617733138
0.82499999999999996	0.067678789259303554
0.82999999999999996	0.061794632090037875
0.83499999999999996	0.056285884905192728
0.83999999999999997	0.051143601747364292
0.84499999999999997	0.046357028780277622
0.84999999999999998	0.041913883433123918
0.85499999999999998	0.037800629835459086
0.85999999999999999	0.034002746288621731
0.86499999999999999	0.030504980920081495
0.87	0.027291592173897664
0.875	0.02434657137057333
0.88	0.021653845197414062
0.88500000000000001	0.019197456636531419
0.89000000000000001	0.016961723474414003
0.89500000000000002	0.014931374140075003
0.90000000000000002	0.013091661166618135
0.90500000000000003	0.011428453050329896
0.91000000000000003	0.0099283056772620105
0.91500000000000004	0.0085785147989122963
0.92000000000000004	0.0073671512615655814
0.92500000000000004	0.0062830808333625204
0.92999999999999994	0.0053159705354717292
0.93500000000000005	0.0044562833783251144
0.93999999999999995	0.0036952633418609474
0.94499999999999995	0.0030249123321494848
0.94999999999999996	0.0024379607077842738
0.95499999999999996	0.0019278328097319583
0.95999999999999996	0.0014886087583959214
0.96499999999999997	0.0011149836108948351
0.96999999999999997	0.00080222480724075214
0.97499999999999998	0.00054612868210505484
0.97999999999999998	0.00034297668305926539
0.98499999999999999	0.00018949181878615232
0.98999999999999999	8.2795762537856462e-05
0.995	2.0366956482755982e-05
1	0


==> MODEL_efficiency_farfield_L10lambda.dat <==
kappa	value
0.75	0.13250381851910589
0.755	0.12400368244509409
0.76000000000000001	0.11637794762237076
0.76500000000000001	0.10953547253404802
0.77000000000000002	0.10338060483423628
0.77500000000000002	0.097817047548891242
0.78000000000000003	0.092751242311535545
0.78500000000000003	0.088095146398286639
0.79000000000000004	0.083768340346727907
0.79500000000000004	0.079699460793619267
0.80000000000000004	0.075827004067775747
0.80500000000000005	0.072099586045476477
0.81000000000000005	0.068475769717898871
0.81499999999999995	0.064923581982112483
0.82000000000000006	0.061419835274267719
0.82499999999999996	0.057949349921533173
0.82999999999999996	0.054504143779022012
0.83499999999999996	0.05108262272359182
0.83999999999999997	0.047688775319357606
0.84499999999999997	0.044331353120883432
0.84999999999999998	0.041023008404403295
0.85499999999999998	0.037779364743011946
0.85999999999999999	0.034618011112755753
0.86499999999999999	0.031557433100831402
0.87	0.028615919750256943
0.875	0.025810505706089726
0.88	0.023156020544119891
0.88500000000000001	0.020664317257440688
0.89000000000000001	0.01834373920207193
0.89500000000000002	0.016198861413325352
0.90000000000000002	0.014230512384455919
0.90500000000000003	0.012436051677131186
0.91000000000000003	0.010809852602859873
0.91500000000000004	0.0093439219365703194
0.92000000000000004	0.0080285823737790401
0.92500000000000004	0.006853148056945594
0.92999999999999994	0.0058065367735174924
0.93500000000000005	0.0048777808678415555
0.93999999999999995	0.0040564186259034671
0.94499999999999995	0.0033327654591550674
0.94999999999999996	0.002698077259294873
0.95499999999999996	0.0021446257669110779
0.95999999999999996	0.0016657079046108222
0.96499999999999997	0.0012556089470978167
0.96999999999999997	0.00090953484583123744
0.97499999999999998	0.00062352377961398216
0.97999999999999998	0.00039434254070116505
0.98499999999999999	0.000219370607223224
0.98999999999999999	9.6473971916463959e-05
0.995	2.3871692413085854e-05
1	0

